High pressure behaviour of the magnetic van der Waals molecular framework Ni(NCS)$_2$

Two-dimensional materials offer a unique range of magnetic, electronic and mechanical properties which can be controlled by external stimuli. Pressure is a particularly important stimulus, as it can be achieved readily and can produce large responses, especially in low-dimensional materials. In this paper we explore the pressure-dependence of the structural and magnetic properties of a two-dimensional van der Waals (vdW) molecular framework antiferromagnet with ferromagnetic layers, Ni(NCS)$_2$, up to 8.4 kbar. Through a combination of X-ray and neutron diffraction analysis, we find that Ni(NCS)$_2$ is significantly more compressible than comparable vdW metal halides, and its response is anisotropic not only out of the plane, but also within the layers. Using bulk magnetisation and neutron diffraction data, we show that the ambient layered antiferromagnetic phase is maintained up to the largest investigated pressure, but with an enhanced N\'eel temperature, $T_\mathrm{N}$, ($\Delta T_\mathrm{N} / T_\mathrm{N} = +19$ %) and a large pressure sensitivity ($Q = \frac{1}{T_\mathrm{N}} \frac{\mathrm{d}T_\mathrm{N}}{\mathrm{d}P} = +2.3$ % kbar$^{-1}$), one of the larger values of magnetic pressure responsiveness for a vdW material. Density functional theory calculations suggest that this is due to increasing three-dimensionality. These results provide some of the first insights into the pressure response of molecular framework vdW magnets and suggest investigation of other molecular framework vdW magnets might uncover contenders for future pressure-switchable devices.

==> environment.yml <==
name: revtex-markdown-paper

channels:
- conda-forge

dependencies:
  - python
  - pandoc
  - pandoc-crossref
  - pip:
    - pandoc-fignos

